A practical light transport system model for chemiluminescence distribution reconstruction

Plenoptic cameras and other integral photography instruments capture richer angular information from a scene than traditional 2D cameras. This extra information is used to estimate depth, perform superresolution or reconstruct 3D information from the scene. Many of these applications involve solving a large-scale numerical optimization problem. Most published approaches model the camera(s) using pre-computed matrices that require large amounts of memory and are not well-suited to modern many-core processors. We propose a flexible camera model based on light transport and use it to model plenoptic and traditional cameras. We implement the proposed model on a GPU and use it to reconstruct simulated and real 3D chemiluminescence distributions (flames) from images taken by traditional and plenoptic cameras.

==> fig/model_parameters/results.csv <==
Basis function,Angles,Time,Dirac NMSE,Pillbox NMSE
dirac,1,8.01,0.85718191127797927,0.85722104386915077
dirac,2,10.01,0.68420833475606624,0.68442206894040059
dirac,4,17.44,0.44190074089984577,0.44224698791875572
dirac,8,45.2,0.19367163805270721,0.19406925382799772
dirac,16,148.16,0.023257957268593841,0.023460409027989154
dirac,32,545.39,4.9604966820192828e-05,5.3439217519474195e-05
dirac,64,2100.27,0.0,1.3200818563274963e-05
pillbox,1,8.97,0.13396266596003556,0.13340577576582008
pillbox,2,10.66,0.17255727863668871,0.17268316097481287
pillbox,4,19.13,0.018609959224201229,0.018578716878108019
pillbox,8,48.48,0.0018918788470508225,0.0018815440796926958
pillbox,16,156.15,0.00018509339844714913,0.00017197014465452297
pillbox,32,568.13,3.1252047509321487e-05,2.248660293778248e-05
pillbox,64,2175.28,1.3223631402525247e-05,0.0

